Orbital control strategy for a CubeSat satellite equipped with a solar sail for Earth-Mars communications during solar conjunctions

This paper presents a mission concept that enables Earth-Mars communications resistant to periods of solar conjunction by using CubeSat satellites equipped with a solar sail. The dynamics of the satellite is modeled separately in the respective Earth-Sun and Mars-Sun Restricted Three Body Problem (RTBP), modified to include the solar radiation pressure effect exerted on the sail. Due to the non-linearities presented on this model, we numerically determine the location of the non-eclipsed equilibrium points parameterized by the sail orientation through a continuation method. These are the points where two CubeSat nanosatellites equipped with a solar sail could be placed. The instability of these equilibrium points makes it necessary to implement a control strategy to keep the satellite's trajectory close to equilibrium by constantly changing the orientation of the sail. To prove the robustness of the strategy, some numerical simulations have been performed for a given period of mission.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

